A Max-Flow Min-Cut Theorem for Quantum Graphs

We propose natural definitions of cuts and flows for quantum graphs. For cuts we consider two notions: ordinary cuts, which partition the vertex set into two parts; and generalised cuts, defined as a continuous relaxation of the binary partition function. We show that our definitions satisfy a max-flow min-cut theorem: For any disjoint terminal sets $S$ and $T$, the maximum value of an $S$-$T$-flow of a quantum graph equals the minimum value of a generalised $S$-$T$ cut, while the minimum value of an ordinary $S$-$T$ cut can be larger. While for classical graphs the values of the minimum generalised cut and the minimum ordinary cut coincide---recovering the classical max-flow min-cut theorem---we also show how it is more natural to think of flows as duals of generalised cuts instead of ordinary cuts.

==> diagrams/stdbasis.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=ket] (0) at (0, -0.25) {$i$};
		\node [style=none] (1) at (0, 0.5) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw [style=x-wire] (0) to (1.center);
	\end{pgfonlayer}
\end{tikzpicture}

